Estimation of the directional parameter of the offset exponential and normal distributions in three-dimensional space using the sample mean

The directional precision of the sample mean estimator was calculated analytically for the offset exponential and normal distributions in three-dimensional space both for a finite sample and for limiting cases. It was shown that the spherical projection of the sample mean of the shifted exponential distribution has connections with modified Bessel functions and with hypergeometric functions. It was shown explicitly how the distribution of the sample mean of the exponential pdf converges near the mode to the normal distribution. Approximation formulae for the distribution of the sample mean of the shifted exponential distribution and for its directional precision and for the precision of the estimation of the direction of shift of the normal distribution were obtained.

==> ABOUT.txt <==
%auto-ignore
These files are the main content (*.tex) and supplementary files 
to generate PDF-A/1b compliant pdfs.

The files 
    8bit.def
    algorithm2e.sty
    glyphtounicode-cmr.tex
    pdfa.xmp
    pdfx.sty
    sRGB_IEC61966-2-1_black_scaled.icc
were taken from
"Creating high-quality PDF/A documents using LaTeX"
http://www.mathstat.dal.ca/~selinger/pdfa/
(The resulitng PDFA files can be validated on 
http://www.pdf-tools.com/pdf/validate-pdfa-online.aspx)
Some of these files were changed to include proper metadata for this article.

The main .tex file is 
    direction_reconstruction.tex
, which inputs other files.

In ./tikz are several plots generated together with the source code for PGF/TikZ.
To make pictures in ./tikz, cd tikz and run
pdflatex -shell-escape main.tex


